Parallelisable Existential Rules: a Story of Pieces

In this paper, we consider existential rules, an expressive formalism well suited to the representation of ontological knowledge and data-to-ontology mappings in the context of ontology-based data integration. The chase is a fundamental tool to do reasoning with existential rules as it computes all the facts entailed by the rules from a database instance. We introduce parallelisable sets of existential rules, for which the chase can be computed in a single breadth-first step from any instance. The question we investigate is the characterization of such rule sets. We show that parallelisable rule sets are exactly those rule sets both bounded for the chase and belonging to a novel class of rules, called pieceful. The pieceful class includes in particular frontier-guarded existential rules and (plain) datalog. We also give another characterization of parallelisable rule sets in terms of rule composition based on rewriting.

==> KR_2021__Notification_for_Paper_162.txt <==

Sujet :
KR 2021: Notification for Paper 162
De :
KR2021 <kr2021@easychair.org>
Date :
15/06/2021 à 18:33
Pour :
Marie-Laure Mugnier <mugnier@lirmm.fr>

Dear Marie-Laure,

We are pleased to inform you that your submission

162: Parallelisable Existential Rules: a Story of Pieces

has been accepted to the technical program of KR 2021 as a full paper.
Congratulations!

We received 287 paper submissions (234 full, 53 short) to the conference, of which 
75 submissions (26%, 59 full, 16 short) were accepted (or conditionally accepted) 
to the technical program (consisting of the Main track, the Applications & Systems 
track, and the Special Sessions on KR & Machine Learning and KR & Robotics). 
As we received a very large number of high-quality submissions, the decisions were 
not easy and the threshold for acceptance was high. You can be proud of the 
success of your paper!

The KR 2021 Program Committee worked hard to provide a careful evaluation of the
submitted papers: each paper was reviewed by at least three PC members, and
discussed amongst them, the area/track chair(s), and the program chairs.  The
reviews for your paper are appended. Please take them carefully into account
when preparing the camera-ready copy of your paper.

Please note:

1. The camera-ready copy of a full paper is restricted to 9 pages, excluding 
    references and acknowledgements. Up to two additional pages can be 
    purchased, at the cost of 200 Euro per page.

    The final, hard deadline for submissions of the camera-ready version of your
    paper and all source files, along with a signed copyright form, is

   ** Wednesday, July 14, 2021 AoE (23:59 UTC-12). **

   Accepted papers will be published by IJCAI Inc. in the KR 2021 proceedings.

2. The camera-ready production team will contact you shortly with detailed
    instructions on how to prepare and submit the final version. If you do not 
    receive an email from them within the next 48 hours, please contact  
    kr.proceedings@confdna.com 

3. Due to the ongoing pandemic, it has been decided to hold KR 2021 as a 
    fully online event. While we are sad to not be able to meet in Hanoi in 
    person, we are working hard to enable the best possible experience for 
    conference participants.

4. At least one author must register for the conference and present the paper
    (we of course hope that all authors will attend KR 2021). Details on 
    registration and the format for paper presentations will be communicated 
    in due course. 

5. We’d like to bring to your attention the upcoming deadlines for other 
    components of the KR program (see the conference website for details):
    * Recently Published Research track (deadline: June 27)
    * Doctoral Consortium (deadline: June 30) 
    * Workshops (paper submission deadline: July 2)
  
Congratulations again on the acceptance of your paper.

We look forward to meeting you online at KR 2021.

Sincerely,
Meghyn Bienvenu & Gerhard Lakemeyer
KR 2021 Program Chairs


SUBMISSION: 162
TITLE: Parallelisable Existential Rules: a Story of Pieces

-------------------------  METAREVIEW  ------------------------
After an extensive discussion, the reviewers agree that the contribution is relevant, interesting and novel. The results also appear to be correct. 

However, the authors should provide a better motivation behind their work (which, for some reason was mostly deferred to the Further Work section). The example in the rebuttal would do the job (but making clearer which predicates are in DB and which in ontology would be helpful). Also, it should be explained how being that set of "one-step" rules can actually be used for query rewriting - in other words, why is it any better than the original ontology and mapping? - that would make the motivation more accessible.  

The notion of parallelisability needs a bit more explanation in the introduction too (a sound *superset* of the chase is not very convincing). The role of injectivity is also unclear - why exactly is it required (apart from simplifying arguments)?



----------------------- REVIEW 1 ---------------------
SUBMISSION: 162
TITLE: Parallelisable Existential Rules: a Story of Pieces
AUTHORS: Maxime Buron, Marie-Laure Mugnier and Michaël Thomazo

----------- Overall evaluation -----------
SCORE: 1 (weak accept)
----------- Reviewer's confidence -----------
SCORE: 4 (high)
----------- Relevance of the paper to KR -----------
SCORE: 5 (excellent)
----------- Novelty -----------
SCORE: 5 (excellent)
----------- Significance -----------
SCORE: 4 (good)
----------- Technical quality -----------
SCORE: 4 (good)
----------- Discussion of related work -----------
SCORE: 4 (good)
----------- Quality of the presentation -----------
SCORE: 4 (good)
----------- Review -----------
This paper is concerned with a certain property of sets of existential rules. It is investigated when a set of rules R_1 can be parallelized, meaning that it can be replaced by a set of rules R_2, such that a single breadth-first step of the chase using R_2 will compute a sound superset of the chase using R_1. Parallelizability of rule sets is then characterized by the following result: A set of rules is parallelisable if and only if it is bounded and pieceful, where pieceful rules are a novel class of rules that generalizes frontier-guarded rules and datalog.
Furthermore, it is shown that for a set R_1 of parallelizable rules, such a set R_2 can be obtained by composing rules of R_1. The pieceful class itself is also investigated, and another characterization ("stability at the infinite") for this class is given, which is a condition regarding composition of rules.

In my opinion, this is a very interesting paper. The parallelizability of rules is certainly of practical interest, so this paper can have an impact in the area of ontology-based data access and existential rules in particular. Many interesting examples are given to show how the pieceful class relates to other known classes. The discovery of the class of pieceful rules opens up new directions for theoretical questions. The proofs seem to be correct, I found only minor cases of ambiguity, discussed below. Otherwise, the explanations are very clear. Overall, I recommend acceptance.

Detailed comments:

I would like to read more explanation about the fundamendal property of piece-unifiers,
stated after Example 2. In particular, is this property not satisfied for (normal) unifiers?
Does the property rely on the rules being single-piece?

The paper uses many different variables for predicate names, I found: p, q, s, t, b, A, B. Some unary predicates have a capital letter, others have a small letter. This can be improved.

I don't understand the first paragraph of section 3.3. It is claimed that the pieces of an instance I w.r.t. the terms in I (not w.r.t. to the nulls of I!) behave as follows:
- If the frontier is mapped to terms from I, a new piece is created. But by the definition of piece w.r.t. to terms of I, this should NOT create a new piece, but make an existing piece grow, right?
- If the frontier is mapped to terms with at least one null, this makes an existing piece grow. But by the definition of a piece w.r.t. terms of I, every atom could become its own piece, if none of them shares a term with I.
I assume that pieces here should be not w.r.t. terms of I, but w.r.t. nulls of the chase_i(I,R)?

An example for the two different cases of Definition 5 would be helpful.

Proposition 7: "for any piece P in I_i, either P \subseteq I_i or ..." As far as I understand, if P is a piece in I_i, then certainly P \subseteq I_i, so this statement is vacuously true. Should this be I_{i-1}?

The definition of "stable at the infinite" has a bug, I think. As we have seen in Example 7, there might be infinitly many rules that can be obtained from R by composition. Thus, this is an inductive definition that does not reach the base case. I think it should say something like: "Every rule set obtained by composition is again stable."

Proposition 10: Earlier, the property was called "stable at the infinite", now it is called the "sability property at the infinite".

page 2, left column: There should be no indentation after the formula in display mode.

page 2, right column: "until fixpoint" sounds wrong.

The "safe" in pi^safe is sometimes written in italic and sometimes not.

Proof of Proposition 6, line 3: Typo, a comma.

Example 6: R_3 \circ R_2 should start with B(x) instead of A(x).

****
Added after the rebuttal: 

1) Thanks for your answers in the rebuttal

2) The motivation of the paper does not come across for two reasons: the motivation is in the section "Further Work" and even there it is not completely comprehensible. I suggest to expand on and move this part to the introduction. 

3) The definition of parallelisability is not justified well. I suppose there is room for other definitions (e.g., I do not understand the role of the injectivity requirement -- the paragraph in the very end of the paper is too vague). This should be discussed / explained, also in the introduction.



----------------------- REVIEW 2 ---------------------
SUBMISSION: 162
TITLE: Parallelisable Existential Rules: a Story of Pieces
AUTHORS: Maxime Buron, Marie-Laure Mugnier and Michaël Thomazo

----------- Overall evaluation -----------
SCORE: 1 (weak accept)
----------- Reviewer's confidence -----------
SCORE: 3 (medium)
----------- Relevance of the paper to KR -----------
SCORE: 4 (good)
----------- Novelty -----------
SCORE: 4 (good)
----------- Significance -----------
SCORE: 4 (good)
----------- Technical quality -----------
SCORE: 5 (excellent)
----------- Discussion of related work -----------
SCORE: 4 (good)
----------- Quality of the presentation -----------
SCORE: 5 (excellent)
----------- Review -----------
The paper identifies a fragment of existential rules which can be efficiently evaluated by means of compilation into another set of rules which are equivalent w.r.t. conjunctive query answering and for which the semi-oblivious chase is complete after just one application step. They call this set of rules parallelizable. In order to establish characterizations for such sets of rules they introduce two new notions: one of pieceful rule sets and another one concerning rule composition for existential rules, called existential stability. With these new notions in place, parallelizable sets of existential rules are exactly those which are both pieceful or stable at infinite (the closure under composition is existentially stable) and have the boundedness property. 

As concerns existential rules composition, the definition for stability is w.r.t. the previously introduced notion of existential composition, which is basically a generalization of rule unfolding for Datalog programs. The authors also introduce a new type of rule composition which they call compact (as it leads to more succinct rule compilations as compared to existential stability) and which might lead to first order formulas which are no longer existential rules. They show however that compact composition leads to an existential rule when the combined rules fulfill the existential stability condition. 

I found the paper well structured, easy to read, and with enough intuition and examples to understand the main concepts introduced and the proofs. As concerns the results, I find them interesting as a theoretical exploration of properties of existential rules particularly as they introduce new tools and concepts to deal with such rules. At the same time, I am not so convinced of the motivation of the work. Firstly, what is the complexity of deciding whether a rule set belongs to the parallelisable/pieceful fragment? As for Datalog parallelisability coincides with boundedness, it must be undecidable to decide it. So, it is not clear when the techniques can be applied. Attempting a rule compilation for an unbounded set of rules might not be very practical. Secondly, when looking at the prime example, the main problem as concerns parallelizability seems to be that one cannot explicitly give an identity to the null produced by the same rule. However, by using a function symbol t!
 he problem seems to be solved (at least for this example): the rule set is compilable. (A(x) \wedge B(y) \to q(f(x), y) The question is what happens when one replaces existential rules with logic programming rules (rules with function symbols)? Is boundedness enough then as concerns compilation? 


Update: I thank the authors for the clarifications in the rebuttal. It would be useful to mention explicitly in the paper that a compilation using function symbols would also require compact composition. 
As pointed out also by the other reviewers, there are still some issues concerning motivation, particularly the injectivity requirement for parallelisability. As it is, it seems only to enforce boundedness. I think there should be a discussion regarding the technical challenges to  drop that requirement (as it would lead to a larger class of rules) and some speculation regarding how it would affect the characterization. 

Detailed comments: 


Section 1: 

later-> latter

until a model -> a universal model?
to produce a sound superset of the chase -> it is not clear what it is meant here; as you show later in Example 9, a homomorphically equivalent chase is not enough to capture CQ equivalence in the presence of constants. So maybe saying that the purpose is to produce a set of rules which preserves answers to CQs and for which the (semi-oblivious) chase can be computed in a single breadth-first step. 

Section 2: 

ith-> i-th

Section 3:

null in that-> null that

space missing in 3.2: null.We


Section 4: 

as a mean -> means 

Proposition 7: shouldn't be P \subseteq I 

Example 8: We check that -> It can be checked that

contraposite -> contrapositive

Proof of Proposition 10: using Proposition 7 -> paranthesis missing

Section 5: 

has an interest -> is of interest



----------------------- REVIEW 3 ---------------------
SUBMISSION: 162
TITLE: Parallelisable Existential Rules: a Story of Pieces
AUTHORS: Maxime Buron, Marie-Laure Mugnier and Michaël Thomazo

----------- Overall evaluation -----------
SCORE: 0 (borderline paper)
----------- Reviewer's confidence -----------
SCORE: 5 (expert)
----------- Relevance of the paper to KR -----------
SCORE: 5 (excellent)
----------- Novelty -----------
SCORE: 3 (fair)
----------- Significance -----------
SCORE: 3 (fair)
----------- Technical quality -----------
SCORE: 3 (fair)
----------- Discussion of related work -----------
SCORE: 3 (fair)
----------- Quality of the presentation -----------
SCORE: 3 (fair)
----------- Review -----------
This work continues the long line of research on reasoning under existential rules. The authors propose the class of parallelisable existential rules, and then they characterise when a set of existential rules is parallelizable via the notions of boundedness and piecefulness (Theorem 1). An alternative characterization is also presented via a notion called existential stability; in fact, it is shown that piecefulness and existential stability are equivalent notions (Theorem 2).

The broad topic of the paper (reasoning under existential rules) is definitely interesting, and perfectly fits the scope of the conference. Moreover, the goal of this work, that is, improving query answering in the context of ontology-based data access via the compilation of the reasoning component into the mappings component, is a natural one that deserves our attention. On the negative side, I fear that the authors do not really explain how this is achieved via the results of the paper. They simply state that "when the rule set is parallelizable, ontological reasoning can be totally compiled into the mappings" but I don’t find this a satisfactory explanation. The authors should elaborate more on how parallelizability, and the technical results of the paper, help to achieve the above goal.

Now, concerning the notion of parallelizability, I fail to see why it should be defined in this way. It looks to me like an ad-hoc definition. One, for example, could simply adopt the following definition:

A set of rules R is parallelizable if, for every instance I, chase_\infty(I,R) = chase_1(I,R), i.e., R is not only bounded, but it terminates after saturating the first level of the chase.

If the current definition of parallelizability (Definition 2) is useful for compiling reasoning into the mappings, then also the above definition should be useful. So, what is special with the current definition? Is it defined in this way just to be able to characterize it via boundedness and piecefulness? The authors should elaborate on this.

Now, without a good justification for the very notion of parallelizability, I fear that the significance of the technical results (the characterizations) is diminished. Concerning the technical development, I can see that there are some interesting ideas (e.g., the class of pieceful sets of rules), but nothing so surprising that can overshadow the conceptual weaknesses described above.



